Liuer Mihou: A Practical Framework for Generating and Evaluating Grey-box Adversarial Attacks against NIDS

Due to its high expressiveness and speed, Deep Learning (DL) has become an increasingly popular choice as the detection algorithm for Network-based Intrusion Detection Systems (NIDSes). Unfortunately, DL algorithms are vulnerable to adversarial examples that inject imperceptible modifications to the input and cause the DL algorithm to misclassify the input. Existing adversarial attacks in the NIDS domain often manipulate the traffic features directly, which hold no practical significance because traffic features cannot be replayed in a real network. It remains a research challenge to generate practical and evasive adversarial attacks. This paper presents the Liuer Mihou attack that generates practical and replayable adversarial network packets that can bypass anomaly-based NIDS deployed in the Internet of Things (IoT) networks. The core idea behind Liuer Mihou is to exploit adversarial transferability and generate adversarial packets on a surrogate NIDS constrained by predefined mutation operations to ensure practicality. We objectively analyse the evasiveness of Liuer Mihou against four ML-based algorithms (LOF, OCSVM, RRCF, and SOM) and the state-of-the-art NIDS, Kitsune. From the results of our experiment, we gain valuable insights into necessary conditions on the adversarial transferability of anomaly detection algorithms. Going beyond a theoretical setting, we replay the adversarial attack in a real IoT testbed to examine the practicality of Liuer Mihou. Furthermore, we demonstrate that existing feature-level adversarial defence cannot defend against Liuer Mihou and constructively criticise the limitations of feature-level adversarial defences.

==> abstract.txt <==
Biometric authentication is increasingly being used for large scale human
authentication and identification, creating the risk of leaking the biometric
secrets of millions of users in the case of database compromise.  Powerful
``fuzzy'' cryptographic techniques for biometric template protection, such as
secure sketches, could help in principle, but go unused in practice. This is
because they would require new biometric matching algorithms with potentially
much diminished accuracy.


We introduce a new primitive called a multisketch that generalizes secure
sketches.  Multisketches can work with existing biometric matching algorithms to
generate strong cryptographic keys from biometric data reliably. A multisketch
works on a biometric database containing multiple biometrics --- e.g., multiple
fingerprints --- of a moderately large population of users (say, thousands). It
conceals the correspondence between users and their biometric templates,
preventing an attacker from learning the biometric data of a user in the advent
of a breach, but enabling derivation of user-specific secret keys upon
successful user authentication.

We design a multisketch over tenprints --- fingerprints of ten fingers ---
called TenSketch.  We report on a prototype implementation of TenSketch, showing
its feasibility in practice. We explore several possible attacks against
TenSketch database and show, via simulations with real tenprint datasets, that
an attacker must perform a large amount of computation to learn any meaningful
information from a stolen TenSketch database.




